Multilingual Twitter Corpus and Baselines for Evaluating Demographic Bias in Hate Speech Recognition

Existing research on fairness evaluation of document classification models mainly uses synthetic monolingual data without ground truth for author demographic attributes. In this work, we assemble and publish a multilingual Twitter corpus for the task of hate speech detection with inferred four author demographic factors: age, country, gender and race/ethnicity. The corpus covers five languages: English, Italian, Polish, Portuguese and Spanish. We evaluate the inferred demographic labels with a crowdsourcing platform, Figure Eight. To examine factors that can cause biases, we take an empirical analysis of demographic predictability on the English corpus. We measure the performance of four popular document classifiers and evaluate the fairness and bias of the baseline classifiers on the author-level demographic attributes.

==> 1174_metadata.txt <==
SubmissionNumber#=%=#1174
FinalPaperTitle#=%=#Multilingual Twitter Corpus and Baselines for Evaluating Demographic Bias in Hate Speech Recognition
ShortPaperTitle#=%=#
NumberOfPages#=%=#
CopyrightSigned#=%=#
JobTitle#==#
Organization#==#
Abstract#==#Existing research on fairness evaluation of document classification models mainly use synthetic monolingual data without ground truth in author demographic attributes.
In this work, we assemble and publish a multilingual Twitter corpus of hate speech detection task with inferred four author demographic factors: race/ethnicity, gender, age and country. 
The corpus covers five languages, English, Italian, Polish, Portuguese and Spanish.
We evaluate the inferred demographic labels by a crowdsourcing platform, Figure Eight. 
We measure performance of four popular document classifiers and evaluate the fairness and bias of the baseline classifiers on the author-level demographic attributes.
Author{1}{Firstname}#=%=#Xiaolei
Author{1}{Lastname}#=%=#Huang
Author{1}{Username}#=%=#charliehuang
Author{1}{Email}#=%=#xiaolei.huang@colorado.edu
Author{1}{Affiliation}#=%=#Dept. of Information Science, University of Colorado Boulder
Author{2}{Firstname}#=%=#Linzi
Author{2}{Lastname}#=%=#Xing
Author{2}{Username}#=%=#linzixing
Author{2}{Email}#=%=#lzxing@cs.ubc.ca
Author{2}{Affiliation}#=%=#University of British Columbia
Author{3}{Firstname}#=%=#Michael J.
Author{3}{Lastname}#=%=#Paul
Author{3}{Username}#=%=#mpaul39
Author{3}{Email}#=%=#mpaul39@gmail.com
Author{3}{Affiliation}#=%=#University of Colorado
Author{4}{Firstname}#=%=#Franck
Author{4}{Lastname}#=%=#Dernoncourt
Author{4}{Username}#=%=#franck.dernoncourt
Author{4}{Email}#=%=#franck.dernoncourt@adobe.com
Author{4}{Affiliation}#=%=#Adobe Research

==========
